YSO jets in the Galactic Plane from UWISH2: I - MHO catalogue for Serpens and Aquila

Jets and outflows from Young Stellar Objects (YSOs) are important signposts of currently ongoing star formation. In order to study these objects we are conducting an unbiased survey along the Galactic Plane in the 1-0S(1) emission line of molecular hydrogen at 2.122mu using the UK Infrared Telescope. In this paper we are focusing on a 33 square degree sized region in Serpens and Aquila (18deg < l < 30deg; -1.5deg < b < +1.5deg). We trace 131 jets and outflows from YSOs, which results in a 15 fold increase in the total number of known Molecular Hydrogen Outflows. Compared to this, the total integrated 1-0S(1) flux of all objects just about doubles, since the known objects occupy the bright end of the flux distribution. Our completeness limit is 3*10^-18Wm^-2 with 70% of the objects having fluxes of less than 10^-17Wm^-2. Generally, the flows are associated with Giant Molecular Cloud complexes and have a scale height of 25-30pc with respect to the Galactic Plane. We are able to assign potential source candidates to about half the objects. Typically, the flows are clustered in groups of 3-5 objects, within a radius of 5pc. These groups are separated on average by about half a degree, and 2/3rd of the entire survey area is devoid of outflows. We find a large range of apparent outflow lengths from 4arcsec to 130arcsec. If we assume a distance of 3kpc, only 10% of all outflows are of parsec scale. There is a 2.6sigma over abundance of flow position angles roughly perpendicular to the Galactic Plane.

==> reply.txt <==
We have carefully read all the referees comments to our paper and made changes
accordingly. All changes to the paper have been set in bold-face for simpler
identification. In a few cases we still do not completely agree with the referee
and have hence made only minor adjustments. Please see below for a detailed
reply to the referee's comments.

Our original response starts with "^"
The comments from the referee start with "-")

Regards, 

G.Ioannidis

#########################################

^ We already have measured most distances and 3kpc seems to be the 'most likely'
^ distance for objects in our sample. We added this to the text.

- Ok, but "most commonly measured distance" is perhaps better than "most likely distance".

We have reworded the paragraph.


- Lets hope everyone has your printer!  I suspect the journal will call this
- one. Thanks for the colour picture, though - its quite spectacular and
- illustrates how easy it is to spot MHOs in the UWISH2 data.. 

We have changed the brightness of the green colour so there should be no
problem anymore.


- Ok, but personally I wouldn't do this.  There are many examples of pairs of knots
- in monopolar outflows, i.e. where the source is not found between the two knots.
-  Moreover, the presence of two knots doesn't make an outflow --bipolar.
-  If the authors insist on sticking with this scheme, I suggest adding a note that
- "Noname" sources are assumed to lie between closely-spaced pairs of knots
- (again, you don't know these are "bipolar outflows" so can't --describe these MHOs as bipolar).

We decided to stick with our naming convention and use the referee's 
suggestion, i.e. we added a note in the text and in the caption of TableA1 that
we "assume" the source to lie between the two knots.


> Sect.3.3
> I would mention that the distribution of flow lengths in Fig.4 does not
> simply result from a homogeneous distribution of orientation angles, between
> 0 and 90 degrees.  In other words, if all flows were the same length,
> presumably the histogram would be sinusoidal (given the large sample size).
> This is clearly not the case.

^ We added that note.

- Ok, but its not good English and should be re-phrased.

We rephrased the sentence.


- Extensive Comments on Sect.3.4:

We understand the concerns of the referee. However, in our opinion the 
statements about the orientation of the over abundance of flows being roughy 
perpendicular to the Galactic Plane are exactly that: The statement of a 
simple fact -- the same as the fact that there is an apparent 2.6 sigma over 
abundance. None of these are conclusions or interpretations of the data at 
hand.

We then state that it is 'possible' that large scale cloud structure is 
responsible for this (we changed 'dictated' to 'influenced'), but we add that 
PaperIII will look at this analysis in detail.


